Evaluating Modern Approaches in 3D Scene Reconstruction: NeRF vs Gaussian-Based Methods

Exploring the capabilities of Neural Radiance Fields (NeRF) and Gaussian-based methods in the context of 3D scene reconstruction, this study contrasts these modern approaches with traditional Simultaneous Localization and Mapping (SLAM) systems. Utilizing datasets such as Replica and ScanNet, we assess performance based on tracking accuracy, mapping fidelity, and view synthesis. Findings reveal that NeRF excels in view synthesis, offering unique capabilities in generating new perspectives from existing data, albeit at slower processing speeds. Conversely, Gaussian-based methods provide rapid processing and significant expressiveness but lack comprehensive scene completion. Enhanced by global optimization and loop closure techniques, newer methods like NICE-SLAM and SplaTAM not only surpass older frameworks such as ORB-SLAM2 in terms of robustness but also demonstrate superior performance in dynamic and complex environments. This comparative analysis bridges theoretical research with practical implications, shedding light on future developments in robust 3D scene reconstruction across various real-world applications.

==> create-manual-bib-entry.txt <==
Article [1]
The required fields here are author, title, journal, and year; all others can
be omitted if you do not have the corresponding information. Note as well
that author names should be separated by “and”.

@article{key ,
author = {Arthur B Cummings and David Eftekhary and Frank G House},
title = {The accurate determination of college students’
coefficients of friction},
journal = {Journal of Sketchy Physics},
volume = {13},
year = {2003},
number = {2},
pages = {46--129}
}

Book [2]
The required fields are author, title, publisher, and year.

@book{key ,
author = {I J Kuss},
title = {On the Importance of Kissing Up to Your Boss},
edition = {5},
publisher = {Dilbert Books},
address = {Cambridge MA},
year = {1995}
}

Series [3]
Series are cited as books with an additional field.

@book{key ,
author = {L M Napster},
title = {Mathematical Theory of Efficient Piracy},
series = {Lecture Notes in Mathematics},
volume = {3204},
publisher = {Springer Verlag},
address = {New York NY},
year = {1998}
}

PhD Thesis [4]
The required fields are author, title, publisher, and year. You may also
cite master’s theses using the mastersthesis entry type.

@phdthesis{key ,
author = {O P Qwerty},
title = {History of the Goofy Layout of Keyboards},
publisher = {Podunk University Arcana Department},
address = {Podunk IN},
year = {1996}
}

Technical Report [5]
The required fields are author, title, publisher, and year.

@techreport{key ,
author = {Robert Swearingen},
title = {Morpholoty and syntax of British sailors’ English},
series = {Technical Report},
volume = {249},
publisher = {Profanity Institute},
address = {New York NY},
year = {1985}
}

In Collection [6]
The required fields are author, title (of the article within the book), book-
title (name of the book containing the article), and year.

@incollection{key ,
author = {Tom Upsilon},
title = {Obscure Greek letters and their meanings
in mathematics and the sciences},
editor = {V W Xavier},
booktitle = {Proceedings of the seventh international
trivia conference},
publisher = {Last Resort Publishers},
address = {Philadelphia PA},
year = {1987},
pages = {129--158}
}




Website [7]
For websites, note the specific formatting of the howpublished field. Be
sure to include the date of access as shown. Also, keep in mind that certain
characters common in urls, such as underscores, must be escaped (preceded
by a backslash, ex.

@misc{key ,
author = {James Tetazoo},
title = {A brief guide to recreational pyromania},
howpublished = {Available at \url{http://
www.blowinglotsofweirdstuffup.com/guide.html} (2005/06/12)}
}

Accepted for Publication [8]
To show that an article has been accepted for publication but not yet
published, include the line note = {(in press)}.

@unpublished{key ,
author = {J Mentor},
title = {Behavior of small animals on fire},
journal = {Nature},
note = {(in press)}
}

Not Published [10]
If a manuscript has not yet been published or submitted for publication,
you may still cite it. Include a note to this effect.

@unpublished{key ,
author = {J Mentor},
title = {Behavior of small animals on fire},
note = {Unpublished Manuscript},
year = {2012}
}

Conversation [11]
Occasionally, an important item that does not exist in the literature will
be discussed with your mentor. When this happens, you may cite the con-
versation with your mentor.

@misc{key ,
author = {Sigmund Freud},
month = {July},
year = {2012},
howpublished = {Personal conversation}
}





